Modeling CN Zeeman Effect Observations of the Envelopes of a Low-Mass Protostellar Disk and a Massive Protostar

We use the POLARIS radiative transfer code to produce simulated circular polarization Zeeman emission maps of the CN $J = 1 - 0$ molecular line transition for two types of protostellar envelope magnetohydrodynamic simulations. Our first model is a low mass disk envelope system (box length $L = 200\text{ au}$), and our second model is the envelope of a massive protostar ($L = 10^4\text{ au}$) with a protostellar wind and a CN enhanced outflow shell. We compute the velocity-integrated Stokes $I$ and $V$, as well as the implied $V/I$ polarization percentage, for each detector pixel location in our simulated emission maps. Our results show that both types of protostellar environment are in principle accessible with current circular polarization instruments, with each containing swaths of envelope area that yield percentage polarizations that exceed the 1.8\% nominal sensitivity limit for circular polarization experiments with the Atacama Large Millimeter/submillimeter Array (ALMA). In both systems, high polarization ($\gtrsim$1.8\%) pixels tend to lie at an intermediate distance away from the central star and where the line-center opacity of the CN emission is moderately optically thin ($\tau_{LC} \sim 0.1-1$). Furthermore, our computed $V/I$ values scale roughly with the density weighted mean line-of-sight magnetic field strength, indicating that Zeeman observations can effectively diagnose the strength of envelope-scale magnetic fields. We also find that pixels with large $V/I$ are preferentially co-located where the absolute value of the velocity-integrated $V$ is also large, suggesting that locations with favorable percentage polarization are also favorable in terms of raw signal.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
